The 2019 DAVIS Challenge on VOS: Unsupervised Multi-Object Segmentation

We present the 2019 DAVIS Challenge on Video Object Segmentation, the third edition of the DAVIS Challenge series, a public competition designed for the task of Video Object Segmentation (VOS). In addition to the original semi-supervised track and the interactive track introduced in the previous edition, a new unsupervised multi-object track will be featured this year. In the newly introduced track, participants are asked to provide non-overlapping object proposals on each image, along with an identifier linking them between frames (i.e. video object proposals), without any test-time human supervision (no scribbles or masks provided on the test video). In order to do so, we have re-annotated the train and val sets of DAVIS 2017 in a concise way that facilitates the unsupervised track, and created new test-dev and test-challenge sets for the competition. Definitions, rules, and evaluation metrics for the unsupervised track are described in detail in this paper.

==> data/interactive/scrib-linear-bilateral-optimized.txt <==
seconds	J&F
20.64	43.31
38.82	48.82
59.52	48.82
82.58	51.36
105.42	51.82
128.52	53.75


==> data/interactive/scrib-linear-bilateral-plain.txt <==
seconds	J&F
58.90	43.31
115.34	48.82
174.31	48.82
235.63	51.36
296.72	51.82
358.08	53.75


==> data/interactive/scrib-linear.txt <==
seconds	J&F
16.25	36.613
30.95	41.282
47.7	42.663
66.8	44.572
85.76	45.189
104.93	47.17


==> data/interactive/scrib-osvos.txt <==
seconds	J&F
60.4	39.2
100.4	46.37
203.9	58.40
305.5	63.11


==> data/interactive/scrib-robot-linear.txt <==
seconds	J&F
16.25	36.613
30.95	42.25
47.7	44.45
66.8	46.29
85.76	47.00
104.93	48.21
125.37	49.30
147.4	50.38
169.8	51.00
190.41	51.19
250.6	51.85
300.2	52.11


==> data/interactive/scrib-robot-osvos.txt <==
seconds	J&F
60.6	39.2
100.4	45.37
203.9	56.11
305.5	60.71
408.1	62.15

